Pre-Trained Large Language Models for Industrial Control

For industrial control, developing high-performance controllers with few samples and low technical debt is appealing. Foundation models, possessing rich prior knowledge obtained from pre-training with Internet-scale corpus, have the potential to be a good controller with proper prompts. In this paper, we take HVAC (Heating, Ventilation, and Air Conditioning) building control as an example to examine the ability of GPT-4 (one of the first-tier foundation models) as the controller. To control HVAC, we wrap the task as a language game by providing text including a short description for the task, several selected demonstrations, and the current observation to GPT-4 on each step and execute the actions responded by GPT-4. We conduct series of experiments to answer the following questions: 1)~How well can GPT-4 control HVAC? 2)~How well can GPT-4 generalize to different scenarios for HVAC control? 3) How different parts of the text context affect the performance? In general, we found GPT-4 achieves the performance comparable to RL methods with few samples and low technical debt, indicating the potential of directly applying foundation models to industrial control tasks.

==> inputs/template.txt <==
Guidelines: 
1. You are an HVAC administrator to optimize HVAC control. 
2. Your primary objective is to smoothly fine-tune the actions to maintain the temperature in each room between 20 and 22 degrees Celsius, while maximizing the rewards as much as possible.
3. The actions are opening of the valve in each room and should be represented as a list, with each integer value ranging from 0 to 100.
4. The length of the actions list should correspond to the number of rooms, arranged in the same order.
5. If room temperature is higher than 22 degrees Celsius, the larger the difference between room temperature and 21 degrees Celsius, the lower the action should be.
6. If room temperature is lower than 20 degrees Celsius, the larger the difference between room temperature and 21 degrees Celsius, the higher the action should be.
7. For your reference, we will provide a few demonstrations. The greater the reward a demonstration achieves, the more effective it is, and you should learn more from it. Otherwise, consider it as a counterexample.

Demonstration X:
    Description: 
    You are the HVAC administrator responsible for managing a building of type Office Small located in International Falls, where the climate is Cool and Dry. 

    The building has 6 rooms in total.
    Currently, temperature in each room is as follows:
       Room 1: 30.0 degree Celsius 
       Room 2: -24.0 degree Celsius 
       Room 3: 9.0 degree Celsius 
       Room 4: -18.0 degree Celsius 
       Room 5: -8.0 degree Celsius 
       Room 6: 20.0 degree Celsius 
    The external climate conditions are as follows:
       Outside Temperature: 3.0 degree Celsius. 
       Global Horizontal Irradiance: 0.0 
       Ground Temperature: 5.0 degree Celsius
       Occupant Power: 0.0 KW 

    Reward: 15
    Actions: [39, 43, 34, 42, 37, 60]

Description: 
    You are the HVAC administrator responsible for managing a building of type Office Medium located in Port Angeles, where the climate is Cold and Dry. 

    The building has 18 rooms in total.
    Currently, temperature in each room is as follows:
       Room 1: 16.0 degree Celsius 
       Room 2: 6.0 degree Celsius 
       Room 3: -3.0 degree Celsius 
       Room 4: 25.0 degree Celsius 
       Room 5: -23.0 degree Celsius 
       Room 6: -6.0 degree Celsius 
       Room 7: -1.0 degree Celsius 
       Room 8: -19.0 degree Celsius 
       Room 9: 8.0 degree Celsius 
       Room 10: 33.0 degree Celsius 
       Room 11: 27.0 degree Celsius 
       Room 12: -10.0 degree Celsius 
       Room 13: -24.0 degree Celsius 
       Room 14: 25.0 degree Celsius 
       Room 15: -27.0 degree Celsius 
       Room 16: 2.0 degree Celsius 
       Room 17: 9.0 degree Celsius 
       Room 18: 4.0 degree Celsius 
    The external climate conditions are as follows:
       Outside Temperature: 3.0 degree Celsius. 
       Global Horizontal Irradiance: 0.0 
       Ground Temperature: 9.0 degree Celsius
       Occupant Power: 0.0 KW 

Actions:
